PopMelodyGen: A Copyright-Aware Platform for Controllable Pop-Melody Generation

Large-scale redistributable symbolic pop-melody data remain scarce due to copyright restrictions, creating a bottleneck for both practical deployment and reproducible research in music generation. We present PopMelodyGen, a copyright-aware platform for controllable pop-melody generation that combines rule-based synthesis with neural generation. Our approach first uses an expert synthesizer to produce large-scale labeled synthetic melodies from explicit musical knowledge and templates, providing scalable pretraining data with auditable provenance. A neural model is then pretrained on this corpus and adapted with a small licensed real-pop corpus to improve melodic naturalness while preserving controllability. The platform supports interactive melody creation with accompaniment playback and export for creators, as well as batch construction of annotated symbolic datasets for researchers. PopMelodyGen demonstrates a practical training and deployment paradigm for creative AI when large-scale reusable real-world data are limited.

==> Figures/similarity_violin_Expert.csv <==
x,y
1.000000,0.000000
1.000479,0.001701
1.000950,0.003401
1.001779,0.005102
1.003156,0.006803
1.005318,0.008503
1.008529,0.010204
1.013063,0.011905
1.019171,0.013605
1.027061,0.015306
1.036895,0.017007
1.048805,0.018708
1.062915,0.020408
1.079347,0.022109
1.098201,0.023810
1.119487,0.025510
1.143053,0.027211
1.168514,0.028912
1.195224,0.030612
1.222294,0.032313
1.248652,0.034014
1.273135,0.035714
1.294633,0.037415
1.312248,0.039116
1.325458,0.040816
1.334198,0.042517
1.338831,0.044218
1.340000,0.045918
1.338448,0.047619
1.334859,0.049320
1.329759,0.051021
1.323465,0.052721
1.316024,0.054422
1.307192,0.056123
1.296469,0.057823
1.283283,0.059524
1.267259,0.061225
1.248490,0.062925
1.227647,0.064626
1.205876,0.066327
1.184505,0.068027
1.164722,0.069728
1.147331,0.071429
1.132666,0.073129
1.120623,0.074830
1.110759,0.076531
1.102409,0.078231
1.094834,0.079932
1.087379,0.081633
1.079644,0.083333
1.071572,0.085034
1.063428,0.086735
1.055659,0.088436
1.048705,0.090136
1.042837,0.091837
1.038098,0.093538
1.034333,0.095238
1.031283,0.096939
1.028683,0.098640
1.026318,0.100340
1.024057,0.102041
1.021846,0.103742
1.019695,0.105442
1.017658,0.107143
1.015807,0.108844
1.014204,0.110544
1.012885,0.112245
1.011840,0.113946
1.011014,0.115646
1.010320,0.117347
1.009655,0.119048
1.008933,0.120749
1.008100,0.122449
1.007153,0.124150
1.006135,0.125851
1.005122,0.127551
1.004195,0.129252
1.003418,0.130953
1.002827,0.132653
1.002425,0.134354
1.002185,0.136055
1.002058,0.137755
1.001987,0.139456
1.001913,0.141157
1.001794,0.142857
1.001611,0.144558
1.001372,0.146259
1.001104,0.147959
1.000847,0.149660
1.000638,0.151361
1.000499,0.153062
1.000440,0.154762
1.000451,0.156463
1.000513,0.158164
1.000597,0.159864
1.000671,0.161565
1.000710,0.163266
1.000700,0.164966
1.000642,0.166667
1.000548,0.168368
1.000439,0.170068
1.000337,0.171769
1.000259,0.173470
1.000213,0.175170
1.000197,0.176871
1.000204,0.178572
1.000222,0.180272
1.000238,0.181973
1.000243,0.183674
1.000232,0.185374
1.000208,0.187075
1.000175,0.188776
1.000144,0.190477
1.000121,0.192177
1.000112,0.193878
1.000121,0.195579
1.000144,0.197279
1.000175,0.198980
1.000207,0.200681
1.000231,0.202381
1.000000,0.204082
1.000000,0.204082
0.999769,0.202381
0.999793,0.200681
0.999825,0.198980
0.999856,0.197279
0.999879,0.195579
0.999888,0.193878
0.999879,0.192177
0.999856,0.190477
0.999825,0.188776
0.999792,0.187075
0.999768,0.185374
0.999757,0.183674
0.999762,0.181973
0.999778,0.180272
0.999796,0.178572
0.999803,0.176871
0.999787,0.175170
0.999741,0.173470
0.999663,0.171769
0.999561,0.170068
0.999452,0.168368
0.999358,0.166667
0.999300,0.164966
0.999290,0.163266
0.999329,0.161565
0.999403,0.159864
0.999487,0.158164
0.999549,0.156463
0.999560,0.154762
0.999501,0.153062
0.999362,0.151361
0.999153,0.149660
0.998896,0.147959
0.998628,0.146259
0.998389,0.144558
0.998206,0.142857
0.998087,0.141157
0.998013,0.139456
0.997942,0.137755
0.997815,0.136055
0.997575,0.134354
0.997173,0.132653
0.996582,0.130953
0.995805,0.129252
0.994878,0.127551
0.993865,0.125851
0.992847,0.124150
0.991900,0.122449
0.991067,0.120749
0.990345,0.119048
0.989680,0.117347
0.988986,0.115646
0.988160,0.113946
0.987115,0.112245
0.985796,0.110544
0.984193,0.108844
0.982342,0.107143
0.980305,0.105442
0.978154,0.103742
0.975943,0.102041
0.973682,0.100340
0.971317,0.098640
0.968717,0.096939
0.965667,0.095238
0.961902,0.093538
0.957163,0.091837
0.951295,0.090136
0.944341,0.088436
0.936572,0.086735
0.928428,0.085034
0.920356,0.083333
0.912621,0.081633
0.905166,0.079932
0.897591,0.078231
0.889241,0.076531
0.879377,0.074830
0.867334,0.073129
0.852669,0.071429
0.835278,0.069728
0.815495,0.068027
0.794124,0.066327
0.772353,0.064626
0.751510,0.062925
0.732741,0.061225
0.716717,0.059524
0.703531,0.057823
0.692808,0.056123
0.683976,0.054422
0.676535,0.052721
0.670241,0.051021
0.665141,0.049320
0.661552,0.047619
0.660000,0.045918
0.661169,0.044218
0.665802,0.042517
0.674542,0.040816
0.687752,0.039116
0.705367,0.037415
0.726865,0.035714
0.751348,0.034014
0.777706,0.032313
0.804776,0.030612
0.831486,0.028912
0.856947,0.027211
0.880513,0.025510
0.901799,0.023810
0.920653,0.022109
0.937085,0.020408
0.951195,0.018708
0.963105,0.017007
0.972939,0.015306
0.980829,0.013605
0.986937,0.011905
0.991471,0.010204
0.994682,0.008503
0.996844,0.006803
0.998221,0.005102
0.999050,0.003401
0.999521,0.001701
1.000000,0.000000
1.000000,0.000000

==> Figures/similarity_violin_RealFT.csv <==
x,y
3.000000,0.000000
3.000242,0.002804
3.000717,0.005607
3.001851,0.008411
3.004217,0.011215
3.008587,0.014019
3.015870,0.016822
3.027062,0.019626
3.043149,0.022430
3.064774,0.025234
3.091690,0.028037
3.122582,0.030841
3.155582,0.033645
3.188908,0.036449
3.221000,0.039252
3.250544,0.042056
3.276717,0.044860
3.299131,0.047664
3.317369,0.050467
3.330768,0.053271
3.338571,0.056075
3.340000,0.058879
3.334499,0.061682
3.322606,0.064486
3.306616,0.067290
3.289902,0.070094
3.275413,0.072897
3.264455,0.075701
3.255897,0.078505
3.246231,0.081309
3.231777,0.084112
3.211928,0.086916
3.189789,0.089720
3.169149,0.092523
3.151341,0.095327
3.135237,0.098131
3.119475,0.100935
3.104068,0.103738
3.090218,0.106542
3.079191,0.109346
3.071395,0.112150
3.066123,0.114953
3.061930,0.117757
3.057335,0.120561
3.051521,0.123365
3.044693,0.126168
3.037779,0.128972
3.031685,0.131776
3.026827,0.134580
3.023154,0.137383
3.020348,0.140187
3.018033,0.142991
3.016028,0.145795
3.014401,0.148598
3.013246,0.151402
3.012430,0.154206
3.011601,0.157010
3.010405,0.159813
3.008717,0.162617
3.006728,0.165421
3.004858,0.168224
3.003511,0.171028
3.002840,0.173832
3.002685,0.176636
3.002728,0.179439
3.002702,0.182243
3.002513,0.185047
3.002209,0.187851
3.001879,0.190654
3.001589,0.193458
3.001366,0.196262
3.001206,0.199066
3.001078,0.201869
3.000952,0.204673
3.000814,0.207477
3.000666,0.210281
3.000511,0.213084
3.000356,0.215888
3.000218,0.218692
3.000120,0.221496
3.000074,0.224299
3.000085,0.227103
3.000144,0.229907
3.000231,0.232711
3.000304,0.235514
3.000323,0.238318
3.000276,0.241122
3.000190,0.243926
3.000105,0.246729
3.000046,0.249533
3.000017,0.252337
3.000005,0.255140
3.000001,0.257944
3.000000,0.260748
3.000000,0.263552
3.000000,0.266355
3.000000,0.269159
3.000000,0.271963
3.000000,0.274767
3.000000,0.277570
3.000000,0.280374
3.000000,0.283178
3.000000,0.285982
3.000000,0.288785
3.000000,0.291589
3.000000,0.294393
3.000000,0.297197
3.000000,0.300000
3.000000,0.302804
3.000000,0.305608
3.000000,0.308412
3.000000,0.311215
3.000000,0.314019
3.000002,0.316823
3.000006,0.319627
3.000021,0.322430
3.000057,0.325234
3.000121,0.328038
3.000210,0.330842
3.000291,0.333645
3.000000,0.336449
3.000000,0.336449
2.999709,0.333645
2.999790,0.330842
2.999879,0.328038
2.999943,0.325234
2.999979,0.322430
2.999994,0.319627
2.999998,0.316823
3.000000,0.314019
3.000000,0.311215
3.000000,0.308412
3.000000,0.305608
3.000000,0.302804
3.000000,0.300000
3.000000,0.297197
3.000000,0.294393
3.000000,0.291589
3.000000,0.288785
3.000000,0.285982
3.000000,0.283178
3.000000,0.280374
3.000000,0.277570
3.000000,0.274767
3.000000,0.271963
3.000000,0.269159
3.000000,0.266355
3.000000,0.263552
3.000000,0.260748
2.999999,0.257944
2.999995,0.255140
2.999983,0.252337
2.999954,0.249533
2.999895,0.246729
2.999810,0.243926
2.999724,0.241122
2.999677,0.238318
2.999696,0.235514
2.999769,0.232711
2.999856,0.229907
2.999915,0.227103
2.999926,0.224299
2.999880,0.221496
2.999782,0.218692
2.999644,0.215888
2.999489,0.213084
2.999334,0.210281
2.999186,0.207477
2.999048,0.204673
2.998922,0.201869
2.998794,0.199066
2.998634,0.196262
2.998411,0.193458
2.998121,0.190654
2.997791,0.187851
2.997487,0.185047
2.997298,0.182243
2.997272,0.179439
2.997315,0.176636
2.997160,0.173832
2.996489,0.171028
2.995142,0.168224
2.993272,0.165421
2.991283,0.162617
2.989595,0.159813
2.988399,0.157010
2.987570,0.154206
2.986754,0.151402
2.985599,0.148598
2.983972,0.145795
2.981967,0.142991
2.979652,0.140187
2.976846,0.137383
2.973173,0.134580
2.968315,0.131776
2.962221,0.128972
2.955307,0.126168
2.948479,0.123365
2.942665,0.120561
2.938070,0.117757
2.933877,0.114953
2.928605,0.112150
2.920809,0.109346
2.909782,0.106542
2.895932,0.103738
2.880525,0.100935
2.864763,0.098131
2.848659,0.095327
2.830851,0.092523
2.810211,0.089720
2.788072,0.086916
2.768223,0.084112
2.753769,0.081309
2.744103,0.078505
2.735545,0.075701
2.724587,0.072897
2.710098,0.070094
2.693384,0.067290
2.677394,0.064486
2.665501,0.061682
2.660000,0.058879
2.661429,0.056075
2.669232,0.053271
2.682631,0.050467
2.700869,0.047664
2.723283,0.044860
2.749456,0.042056
2.779000,0.039252
2.811092,0.036449
2.844418,0.033645
2.877418,0.030841
2.908310,0.028037
2.935226,0.025234
2.956851,0.022430
2.972938,0.019626
2.984130,0.016822
2.991413,0.014019
2.995783,0.011215
2.998149,0.008411
2.999283,0.005607
2.999758,0.002804
3.000000,0.000000
3.000000,0.000000

==> Figures/similarity_violin_SynthBase.csv <==
x,y
2.000000,0.000000
2.000207,0.001708
2.000444,0.003415
2.000899,0.005123
2.001712,0.006831
2.003081,0.008538
2.005248,0.010246
2.008483,0.011954
2.013055,0.013661
2.019196,0.015369
2.027084,0.017077
2.036846,0.018784
2.048583,0.020492
2.062387,0.022199
2.078348,0.023907
2.096515,0.025615
2.116845,0.027322
2.139148,0.029030
2.163073,0.030738
2.188110,0.032445
2.213604,0.034153
2.238768,0.035861
2.262719,0.037568
2.284540,0.039276
2.303386,0.040984
2.318599,0.042691
2.329783,0.044399
2.336843,0.046107
2.340000,0.047814
2.339788,0.049522
2.337013,0.051229
2.332625,0.052937
2.327477,0.054645
2.322053,0.056352
2.316298,0.058060
2.309656,0.059768
2.301358,0.061475
2.290811,0.063183
2.277906,0.064891
2.263073,0.066598
2.247103,0.068306
2.230836,0.070014
2.214921,0.071721
2.199737,0.073429
2.185441,0.075137
2.172040,0.076844
2.159433,0.078552
2.147417,0.080260
2.135726,0.081967
2.124140,0.083675
2.112606,0.085383
2.101303,0.087090
2.090586,0.088798
2.080847,0.090505
2.072360,0.092213
2.065188,0.093921
2.059184,0.095628
2.054064,0.097336
2.049508,0.099044
2.045249,0.100751
2.041127,0.102459
2.037095,0.104167
2.033199,0.105874
2.029535,0.107582
2.026196,0.109290
2.023245,0.110997
2.020695,0.112705
2.018522,0.114413
2.016683,0.116120
2.015128,0.117828
2.013811,0.119536
2.012679,0.121243
2.011676,0.122951
2.010740,0.124658
2.009824,0.126366
2.008906,0.128074
2.008003,0.129781
2.007157,0.131489
2.006420,0.133197
2.005832,0.134904
2.005398,0.136612
2.005087,0.138320
2.004839,0.140027
2.004584,0.141735
2.004273,0.143443
2.003888,0.145150
2.003448,0.146858
2.002996,0.148566
2.002577,0.150273
2.002222,0.151981
2.001943,0.153689
2.001731,0.155396
2.001569,0.157104
2.001436,0.158811
2.001317,0.160519
2.001201,0.162227
2.001080,0.163934
2.000949,0.165642
2.000809,0.167350
2.000662,0.169057
2.000518,0.170765
2.000384,0.172473
2.000270,0.174180
2.000180,0.175888
2.000116,0.177596
2.000077,0.179303
2.000060,0.181011
2.000064,0.182719
2.000085,0.184426
2.000120,0.186134
2.000165,0.187841
2.000213,0.189549
2.000259,0.191257
2.000297,0.192964
2.000322,0.194672
2.000337,0.196380
2.000344,0.198087
2.000345,0.199795
2.000341,0.201503
2.000331,0.203210
2.000000,0.204918
2.000000,0.204918
1.999669,0.203210
1.999659,0.201503
1.999655,0.199795
1.999656,0.198087
1.999663,0.196380
1.999678,0.194672
1.999703,0.192964
1.999741,0.191257
1.999787,0.189549
1.999835,0.187841
1.999880,0.186134
1.999915,0.184426
1.999936,0.182719
1.999940,0.181011
1.999923,0.179303
1.999884,0.177596
1.999820,0.175888
1.999730,0.174180
1.999616,0.172473
1.999482,0.170765
1.999338,0.169057
1.999191,0.167350
1.999051,0.165642
1.998920,0.163934
1.998799,0.162227
1.998683,0.160519
1.998564,0.158811
1.998431,0.157104
1.998269,0.155396
1.998057,0.153689
1.997778,0.151981
1.997423,0.150273
1.997004,0.148566
1.996552,0.146858
1.996112,0.145150
1.995727,0.143443
1.995416,0.141735
1.995161,0.140027
1.994913,0.138320
1.994602,0.136612
1.994168,0.134904
1.993580,0.133197
1.992843,0.131489
1.991997,0.129781
1.991094,0.128074
1.990176,0.126366
1.989260,0.124658
1.988324,0.122951
1.987321,0.121243
1.986189,0.119536
1.984872,0.117828
1.983317,0.116120
1.981478,0.114413
1.979305,0.112705
1.976755,0.110997
1.973804,0.109290
1.970465,0.107582
1.966801,0.105874
1.962905,0.104167
1.958873,0.102459
1.954751,0.100751
1.950492,0.099044
1.945936,0.097336
1.940816,0.095628
1.934812,0.093921
1.927640,0.092213
1.919153,0.090505
1.909414,0.088798
1.898697,0.087090
1.887394,0.085383
1.875860,0.083675
1.864274,0.081967
1.852583,0.080260
1.840567,0.078552
1.827960,0.076844
1.814559,0.075137
1.800263,0.073429
1.785079,0.071721
1.769164,0.070014
1.752897,0.068306
1.736927,0.066598
1.722094,0.064891
1.709189,0.063183
1.698642,0.061475
1.690344,0.059768
1.683702,0.058060
1.677947,0.056352
1.672523,0.054645
1.667375,0.052937
1.662987,0.051229
1.660212,0.049522
1.660000,0.047814
1.663157,0.046107
1.670217,0.044399
1.681401,0.042691
1.696614,0.040984
1.715460,0.039276
1.737281,0.037568
1.761232,0.035861
1.786396,0.034153
1.811890,0.032445
1.836927,0.030738
1.860852,0.029030
1.883155,0.027322
1.903485,0.025615
1.921652,0.023907
1.937613,0.022199
1.951417,0.020492
1.963154,0.018784
1.972916,0.017077
1.980804,0.015369
1.986945,0.013661
1.991517,0.011954
1.994752,0.010246
1.996919,0.008538
1.998288,0.006831
1.999101,0.005123
1.999556,0.003415
1.999793,0.001708
2.000000,0.000000
2.000000,0.000000
